Learning Stable Deep Dynamics Models

Deep networks are commonly used to model dynamical systems, predicting how the state of a system will evolve over time (either autonomously or in response to control inputs). Despite the predictive power of these systems, it has been difficult to make formal claims about the basic properties of the learned systems. In this paper, we propose an approach for learning dynamical systems that are guaranteed to be stable over the entire state space. The approach works by jointly learning a dynamics model and Lyapunov function that guarantees non-expansiveness of the dynamics under the learned Lyapunov function. We show that such learning systems are able to model simple dynamical systems and can be combined with additional deep generative models to learn complex dynamics, such as video textures, in a fully end-to-end fashion.

==> figures/pendulum_results/8_REHU_0.005.dat <==
t	cumloss	loss
1	0.0	1661.557861328125
50	337564.873046875	1325.56884765625
100	376021.03479003906	615.02587890625
150	410038.58532714844	573.0516357421875
200	434645.8998413086	534.9822998046875
250	460621.46405029297	456.5417785644531
300	484229.2785644531	492.9279479980469
350	507074.82305908203	435.2417297363281
400	529506.121307373	446.40411376953125
450	551296.1440734863	438.263427734375
500	573197.2403564453	430.0761413574219
550	594676.4175109863	432.494140625
600	616172.4500732422	427.39666748046875
650	637613.104095459	428.87274169921875
700	658964.9326477051	426.6768798828125
750	680320.3305969238	426.6575927734375
800	701646.2640686035	426.81536865234375
850	722969.8270263672	425.9712219238281
900	744273.0688171387	426.1858825683594
950	765576.6687316895	426.0472412109375
999	786454.3755493164	425.9776611328125

==> figures/pendulum_results/8_lstm.dat <==
t	cumloss	loss
0	0.0	0.0
50	541638.5614624023	10252.89453125
100	1086369.5077514648	11445.8779296875
150	1704993.0145874023	12684.0400390625
200	2374624.8544311523	14696.802734375
250	3124942.3095092773	14793.2060546875
300	3873340.6884155273	14908.0380859375
350	4635464.026306152	15391.591796875
400	5430957.749938965	16033.16015625
450	6230799.200134277	16148.7265625
500	7022321.136657715	16021.724609375
550	7814154.996032715	16098.9365234375
600	8622833.133728027	16202.45703125
650	9450392.746032715	16496.6640625
700	10274525.54876709	16661.7734375
750	11112366.16204834	16446.16015625
800	11938464.054626465	16613.857421875
850	12774505.46282959	16966.220703125
900	13610804.21673584	16801.486328125
950	14448519.84173584	16887.650390625
999	15275276.535095215	16894.896484375


==> figures/pendulum_results/8_simple.dat <==
t	cumloss	loss
1	0.0	1649.9224853515625
50	336127.9803466797	1367.917724609375
100     457775.9415283203       1418.00634765625
150     532437.8526611328       1422.4683837890625
200     604401.6524658203       1609.661865234375
250     693065.3020019531       1902.17333984375
300     800148.1217041016       2421.18603515625
350     933030.5103759766       2969.9052734375
400     1100523.166381836       3768.81884765625
450     1313298.0162353516      4774.18310546875
500     1582147.6114501953      6056.8125
550     1923163.0225830078      7728.69140625
600     2355176.077270508       9627.7294921875
650     2883786.6173095703      11567.03125
700     3501734.948364258       13233.0146484375
750     4199430.61340332        14614.1826171875
800     4957145.713989258       15587.052734375
850     5752590.880004883       16168.9140625
900     6578511.81262207        16791.17578125
950     7427499.095825195       17206.61328125
999     8281940.42590332        17709.244140625


==> figures/pendulum_results/nlinkerror_rehu.dat <==
n	loss
2	108843.77730202675
4	543891.0310211182
6	701317.4188842773
8	670327.9851074219

==> figures/pendulum_results/nlinkerror_simple.dat <==
n   loss
1   18271.616265558812
2   1002607.6862757206
4   3886843.142715454
6   20918681.260498047
8   8281940.42590332

